Quantum Advantage with Faulty Oracle

This paper investigates the impact of noise in the quantum query model, a fundamental framework for quantum algorithms. We focus on the scenario where the oracle is subject to non-unitary (or irreversible) noise, specifically under the \textit{faulty oracle} model, where the oracle fails with a constant probability and acts as identity. Regev and Schiff (ICALP'08) showed that quantum advantage is lost for the search problem under this noise model. Our main result shows that every quantum query algorithm can be made robust in this noise model with a roughly quadratic blow-up in query complexity, thereby preserving quantum speedup for all problems where the quantum advantage is super-cubic. This is the first non-trivial robustification of quantum query algorithms against an oracle that is noisy.

==> figures/angle-action-lf.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (7.125, 7) {};
		\node [style=none] (2) at (2.125, 6.25) {};
		\node [style=none] (3) at (0, 8) {};
		\node [style=none] (4) at (7.875, 7.5) {$\ket{z,+}$};
		\node [style=none] (5) at (2.125, 6.75) {\tiny$\ket{z,\psi}$};
		\node [style=none] (11) at (9.125, 0) {};
		\node [style=none] (14) at (10.125, 0) {$\ket{z,0}$};
		\node [style=none] (15) at (0, 8.75) {$\ket{z,1}$};
		\node [style=none] (17) at (1.55, 4.625) {};
		\node [style=none] (18) at (3.6, 3.525) {};
		\node [style=none] (19) at (3.7, 6) {};
		\node [style=none] (20) at (2.15, 4.75) {\tiny$\alpha$};
		\node [style=none] (21) at (4.525, 6.45) {\tiny$(I\otimes R_{\frac{\pi}{2t}})\ket{z,\psi}$};
		\node [style=none] (22) at (3.925, 4.75) {\tiny$\alpha-\frac{\pi}{2t}$};
		\node [style=none] (23) at (4.025, 3.975) {};
		\node [style=none] (24) at (2.95, 4.775) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw [in=225, out=45] (0.center) to (1.center);
		\draw [style=arrow] (0.center) to (2.center);
		\draw (0.center) to (11.center);
		\draw [style=arrow] (0.center) to (19.center);
		\draw [bend right=15, looseness=0.75] (18.center) to (17.center);
		\draw [bend right=15, looseness=1.25] (23.center) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/angle-action-ls.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (7.125, 7) {};
		\node [style=none] (2) at (6.625, 2.25) {};
		\node [style=none] (3) at (0, 8) {};
		\node [style=none] (4) at (7.875, 7.5) {$\ket{z,+}$};
		\node [style=none] (5) at (3.125, 6.5) {\tiny$\ket{z,\psi}$};
		\node [style=none] (11) at (9.125, 0) {};
		\node [style=none] (14) at (10.125, 0) {$\ket{z,0}$};
		\node [style=none] (15) at (0, 8.75) {$\ket{z,1}$};
		\node [style=none] (17) at (3.2, 1.1) {};
		\node [style=none] (18) at (1.45, 3) {};
		\node [style=none] (19) at (2.875, 6) {};
		\node [style=none] (20) at (4.15, 2.25) {\tiny$\alpha+\frac{\pi}{2t}$};
		\node [style=none] (21) at (7.5, 2.75) {\tiny$(I\otimes R_{\frac{\pi}{2t}})O_f\ket{z,\psi}$};
		\node [style=none] (22) at (2.25, 3.25) {\tiny$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw [in=225, out=45] (0.center) to (1.center);
		\draw [style=arrow] (0.center) to (2.center);
		\draw (0.center) to (11.center);
		\draw [style=arrow] (0.center) to (19.center);
		\draw [bend left=45, looseness=1.25] (18.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/angle-action-rf.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (7.125, 7) {};
		\node [style=none] (2) at (6.625, 2.25) {};
		\node [style=none] (3) at (0, 8) {};
		\node [style=none] (4) at (7.875, 7.5) {$\ket{z,+}$};
		\node [style=none] (5) at (6.375, 4.25) {\tiny$\ket{z,\psi}$};
		\node [style=none] (11) at (9.125, 0) {};
		\node [style=none] (14) at (10.125, 0) {$\ket{z,0}$};
		\node [style=none] (15) at (0, 8.75) {$\ket{z,1}$};
		\node [style=none] (17) at (4.8, 1.625) {};
		\node [style=none] (18) at (3.6, 3.525) {};
		\node [style=none] (19) at (5.625, 3.75) {};
		\node [style=none] (20) at (4.9, 4) {\tiny$\alpha$};
		\node [style=none] (21) at (8.025, 2.7) {\tiny$(I\otimes R_{\frac{\pi}{2t}})\ket{z,\psi}$};
		\node [style=none] (22) at (5.425, 2.5) {\tiny$\alpha+\frac{\pi}{2t}$};
		\node [style=none] (23) at (4.025, 3.975) {};
		\node [style=none] (24) at (4.775, 3.2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw [in=225, out=45] (0.center) to (1.center);
		\draw [style=arrow] (0.center) to (2.center);
		\draw (0.center) to (11.center);
		\draw [style=arrow] (0.center) to (19.center);
		\draw [bend left, looseness=0.75] (18.center) to (17.center);
		\draw [bend left=15, looseness=1.25] (23.center) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/angle-action-rs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (7.125, 7) {};
		\node [style=none] (2) at (6.625, 2.25) {};
		\node [style=none] (3) at (0, 8) {};
		\node [style=none] (4) at (7.875, 7.5) {$\ket{z,+}$};
		\node [style=none] (5) at (7.375, 2.25) {\tiny$\ket{z,\psi}$};
		\node [style=none] (11) at (9.125, 0) {};
		\node [style=none] (14) at (10.125, 0) {$\ket{z,0}$};
		\node [style=none] (15) at (0, 8.75) {$\ket{z,1}$};
		\node [style=none] (17) at (3.2, 1.1) {};
		\node [style=none] (18) at (1.45, 3) {};
		\node [style=none] (19) at (2.875, 6) {};
		\node [style=none] (20) at (2.4, 3.25) {\tiny$\alpha-\frac{\pi}{2t}$};
		\node [style=none] (21) at (3.25, 6.75) {\tiny$(I\otimes R_{\frac{\pi}{2t}})O_f\ket{z,\psi}$};
		\node [style=none] (22) at (3.5, 2.25) {\tiny$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw [in=225, out=45] (0.center) to (1.center);
		\draw [style=arrow] (0.center) to (2.center);
		\draw (0.center) to (11.center);
		\draw [style=arrow] (0.center) to (19.center);
		\draw [bend left=45, looseness=1.25] (18.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/angle-action.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {};
		\node [style=none] (1) at (7.125, 7) {};
		\node [style=none] (2) at (6.625, 2.25) {};
		\node [style=none] (3) at (0, 8) {};
		\node [style=none] (4) at (7.875, 7.5) {$\ket{z,+}$};
		\node [style=none] (5) at (7.375, 2.25) {$\ket{z,\psi}$};
		\node [style=none] (11) at (9.125, 0) {};
		\node [style=none] (14) at (10.125, 0) {$\ket{z,0}$};
		\node [style=none] (15) at (0, 8.75) {$\ket{z,1}$};
		\node [style=none] (17) at (3.2, 1.1) {};
		\node [style=none] (18) at (1.45, 3) {};
		\node [style=none] (19) at (2.875, 6) {};
		\node [style=none] (20) at (2.4, 3.25) {\tiny$\alpha-\frac{\pi}{2t}$};
		\node [style=none] (21) at (3.25, 6.75) {\tiny$(I\otimes R_{\frac{\pi}{2t}})O_f\ket{z,\psi}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw [in=225, out=45] (0.center) to (1.center);
		\draw [style=arrow] (0.center) to (2.center);
		\draw (0.center) to (11.center);
		\draw [style=arrow] (0.center) to (19.center);
		\draw [bend left=45, looseness=1.25] (18.center) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

